The Proximal Robbins-Monro Method

The need for parameter estimation with massive datasets has reinvigorated interest in stochastic optimization and iterative estimation procedures. Stochastic approximations are at the forefront of this recent development as they yield procedures that are simple, general, and fast. However, standard stochastic approximations are often numerically unstable. Deterministic optimization, on the other hand, increasingly uses proximal updates to achieve numerical stability in a principled manner. A theoretical gap has thus emerged. While standard stochastic approximations are subsumed by the framework of Robbins and Monro (1951), there is no such framework for stochastic approximations with proximal updates. In this paper, we conceptualize a proximal version of the classical Robbins-Monro procedure. Our theoretical analysis demonstrates that the proposed procedure has important stability benefits over the classical Robbins-Monro procedure, while it retains the best known convergence rates. Exact implementations of the proximal Robbins-Monro procedure are challenging, but we show that approximate implementations lead to procedures that are easy to implement, and still dominate classical procedures by achieving numerical stability, practically without tradeoffs. Moreover, approximate proximal Robbins-Monro procedures can be applied even when the objective cannot be calculated analytically, and so they generalize stochastic proximal procedures currently in use.

==> related_work2.tikz <==
\begin{tikzpicture}
\definecolor{blue1}{HTML}{FFFFFF}
\definecolor{blue2}{HTML}{FFFFFF}
% \hspace{-50px}
\matrix [column sep=2mm, row sep=3mm, every node/.style={
    shape=rectangle,
    text width=5.8cm,
    minimum height=1.8cm,
    text centered,
    font=\normalsize,
    very thick,
    color=black,
    draw=blue2,
    fill=blue1,
}] {
  \node (a1) {\normalsize{\bf Deterministic method}}; &
  \node (a2) {\normalsize{\bf Stochastic analog}}; &
  \node (a3) {\normalsize{\bf Example procedure}}; \\

  \node (b1) {Gradient Descent}; &
  \node (b2) {Stochastic approximation\\
    \small~\citep{robbins1951}}; &
  \node (b3) {\normalsize Stochastic gradient descent\small\\
    \citep{coraluppi1969stochastic};\\
  \citep{zhang2004solving};
  \citep{bottou2010}}; \\
 

   \node (c1) {Newton-Raphson/\\quasi-Newton}; &
  \node (c2) {}; &
  \node (c3) {Natural gradient~\small\citep{amari1998natural}; \\
  \normalsize AdaGrad~\small\citep{duchi2011adaptive}
  %\normalsize Adam\small~\citep{kingma2014adam}.
  }; \\

    \node (d1) {Proximal optimization/\\
    proximal point algorithm\\
    \small~\citep{rockafellar1976monotone}}; &
  \node (d2) {}; &
  \node (d3) {\normalsize Stochastic proximal gradients\small\\
  ~\citep{singer2009efficient};
  \citep{rosasco2014convergence}\\
  }; \\

      \node (e1) {}; &
  \node (e2) {{\bf Stochastic approximations with proximal updates\\
     (this paper)}}; &
  \node (e3) {\normalsize Implicit stochastic gradients\small\\
  ~\citep{bertsekas2011incremental};\\
  \citep{toulis2017aos}}; \\

        \node (f1) {}; &
  \node (f2) {}; &
  \node (f3) {{\bf Nested procedures\\ (this paper,
  Section~\ref{section:impl_nested})}}; \\
};

\begin{scope}[->, very thick, black]
  \draw (b1) -- (b2);
    \draw (b2) -- (b3);
    %
\draw (c1) -- (b2);
\draw (b2) -- (c3);
%
\draw (d1) -- (d3);
\draw (b2) -- (d3);

\draw (d1) -- (e2);
\draw (e2) -- (e3);

\draw (e2) -- (f3);
  % \draw ([xshift=3mm]a1.south) |- ([yshift=3mm]d2.west);
  % \draw (b1) -- (b2);
  %  \draw (b2) -- (b3);

  % \draw (b2) -- (c2);
  % \draw (c2) -- (d2);
  % \draw ([yshift=-3mm]d2.west) -| ([xshift=-3mm]a1.south);
  % \draw[-, dashed] (d2) -- (d3);
  % \draw ([xshift=5mm]b3.south) -- ([xshift=-10mm]c3.north);
  % \draw ([xshift=-10mm]c3.south) -- ([xshift=5mm]d3.north);
%  \draw ([xshift=-5mm]d3.north) -- ([xshift=-5mm]b3.south);
\end{scope}
\end{tikzpicture}

